Some Turbulent Predictions for Parker Solar Probe

From the the solar photosphere to the outer heliosphere, the Sun's plasma properties are fluctuating with a broad range of temporal and spatial scales. In fact, a turbulent cascade of energy from large to small scales is a frequently invoked explanation for heating the corona and accelerating the solar wind. NASA's Parker Solar Probe (PSP) is expected to revolutionize our understanding of coronal heating and magnetohydrodynamic (MHD) turbulence by performing in situ sampling closer to the Sun than any other prior space mission. This research note presents theoretical predictions for some properties of MHD turbulence (e.g., spacecraft-frame power spectra and variance anisotropies) in the regions to be explored by PSP. These results are derived from a previously published semi-empirical model of coupled Alfvenic and fast-mode turbulence in the fast solar wind. The primary reason for this research note is to show how straightforward it can be to extract useful predictions from existing theoretical models about measurable quantities that were not even considered when creating the models initially. The variance anisotropy, for example, may be an important quantity for distinguishing between different theoretical models for coronal heating and solar wind acceleration.

==> cranmer_RNvar_datafile.dat <==
Title: Some Turbulent Predictions for Parker Solar Probe
Authors: Steven R. Cranmer

Description:
    Three data files, with different byte-by-byte descriptions, are appended
    together into this single file 'cranmer_RNvar_datafile.dat'

File Summary:
--------------------------------------------------------------------------------
 FileName          Lrecl    Records    Explanations
--------------------------------------------------------------------------------
cranmer_FIG1a.dat     30        990   Data behind Figure 1(a)
cranmer_FIG1bd.dat    50         48   Data behind Figure 1(b) and (d)
cranmer_FIG1c.dat     20         47   Data behind Figure 1(c)
--------------------------------------------------------------------------------

================================================================================
Byte-by-byte Description of file: cranmer_FIG1a.dat
--------------------------------------------------------------------------------
   Bytes Format Units         Label   Explanations
--------------------------------------------------------------------------------
   1- 10 F10.5  AU            rad     Heliocentric distance
  11- 20 F10.5  [Hz]          freq    Base-10 log of spacecraft frequency
  21- 30 F10.5  [nT^2/Hz]     power   Base-10 log of magnetic power spectrum
--------------------------------------------------------------------------------
Note (1): The following 990 rows comprise a 2D grid of 10 heliocentric
    distances and 99 frequencies.
--------------------------------------------------------------------------------
   0.04595  -7.00000   9.30036
   0.04595  -6.90404   9.30070
   0.04595  -6.80808   9.30113
   0.04595  -6.71212   9.30168
   0.04595  -6.61616   9.30235
   0.04595  -6.52020   9.30320
   0.04595  -6.42424   9.30425
   0.04595  -6.32828   9.30557
   0.04595  -6.23232   9.30719
   0.04595  -6.13636   9.30923
   0.04595  -6.04040   9.31173
   0.04595  -5.94444   9.31484
   0.04595  -5.84848   9.31868
   0.04595  -5.75252   9.32343
   0.04595  -5.65657   9.32930
   0.04595  -5.56061   9.33662
   0.04595  -5.46465   9.34583
   0.04595  -5.36869   9.35787
   0.04595  -5.27273   9.37644
   0.04595  -5.17677   9.39757
   0.04595  -5.08081   9.41396
   0.04595  -4.98485   9.42471
   0.04595  -4.88889   9.42835
   0.04595  -4.79293   9.42274
   0.04595  -4.69697   9.40477
   0.04595  -4.60101   9.37054
   0.04595  -4.50505   9.31540
   0.04595  -4.40909   9.23518
   0.04595  -4.31313   9.12770
   0.04595  -4.21717   8.99494
   0.04595  -4.12121   8.84386
   0.04595  -4.02525   8.68447
   0.04595  -3.92929   8.52679
   0.04595  -3.83333   8.37648
   0.04595  -3.73737   8.23565
   0.04595  -3.64141   8.10264
   0.04595  -3.54545   7.97642
   0.04595  -3.44949   7.85613
   0.04595  -3.35353   7.74055
   0.04595  -3.25757   7.63234
   0.04595  -3.16161   7.53070
   0.04595  -3.06566   7.43789
   0.04595  -2.96970   7.34985
   0.04595  -2.87374   7.26537
   0.04595  -2.77778   7.18084
   0.04595  -2.68182   7.09011
   0.04595  -2.58586   6.99399
   0.04595  -2.48990   6.88706
   0.04595  -2.39394   6.77236
   0.04595  -2.29798   6.64724
   0.04595  -2.20202   6.51284
   0.04595  -2.10606   6.37112
   0.04595  -2.01010   6.22160
   0.04595  -1.91414   6.06873
   0.04595  -1.81818   5.90961
   0.04595  -1.72222   5.75106
   0.04595  -1.62626   5.58927
   0.04595  -1.53030   5.42751
   0.04595  -1.43434   5.26632
   0.04595  -1.33838   5.10362
   0.04595  -1.24242   4.94476
   0.04595  -1.14646   4.77989
   0.04595  -1.05050   4.62092
   0.04595  -0.95454   4.45726
   0.04595  -0.85858   4.29755
   0.04595  -0.76262   4.13683
   0.04595  -0.66666   3.97523
   0.04595  -0.57070   3.81935
   0.04595  -0.47475   3.65370
   0.04595  -0.37879   3.49578
   0.04595  -0.28283   3.32943
   0.04595  -0.18687   3.17317
   0.04595  -0.09091   3.01050
   0.04595   0.00505   2.85158
   0.04595   0.10101   2.70029
   0.04595   0.19697   2.52794
   0.04595   0.29293   2.37263
   0.04595   0.38889   2.20260
   0.04595   0.48485   2.05095
   0.04595   0.58081   1.88262
   0.04595   0.67677   1.72179
   0.04595   0.77273   1.57524
   0.04595   0.86869   1.39360
   0.04595   0.96465   1.24294
   0.04595   1.06061   1.05513
   0.04595   1.15657   0.89356
   0.04595   1.25253   0.72437
   0.04595   1.34849   0.53672
   0.04595   1.44445   0.37640
   0.04595   1.54041   0.17082
   0.04595   1.63637   0.00254
   0.04595   1.73233  -0.22307
   0.04595   1.82829  -0.41911
   0.04595   1.92425  -0.61989
   0.04595   2.02020  -0.87579
   0.04595   2.11616  -1.03734
   0.04595   2.21212  -1.30111
   0.04595   2.30808  -1.48412
   0.04595   2.40404  -1.72714
   0.06360  -7.00000   8.97167
   0.06360  -6.90404   8.97220
   0.06360  -6.80808   8.97287
   0.06360  -6.71212   8.97371
   0.06360  -6.61616   8.97476
   0.06360  -6.52020   8.97607
   0.06360  -6.42424   8.97768
   0.06360  -6.32828   8.97969
   0.06360  -6.23232   8.98218
   0.06360  -6.13636   8.98527
   0.06360  -6.04040   8.98910
   0.06360  -5.94444   8.99378
   0.06360  -5.84848   8.99962
   0.06360  -5.75252   9.00688
   0.06360  -5.65657   9.01603
   0.06360  -5.56061   9.02799
   0.06360  -5.46465   9.04632
   0.06360  -5.36869   9.06744
   0.06360  -5.27273   9.08387
   0.06360  -5.17677   9.09468
   0.06360  -5.08081   9.09843
   0.06360  -4.98485   9.09295
   0.06360  -4.88889   9.07523
   0.06360  -4.79293   9.04133
   0.06360  -4.69697   8.98670
   0.06360  -4.60101   8.90708
   0.06360  -4.50505   8.80036
   0.06360  -4.40909   8.66846
   0.06360  -4.31313   8.51838
   0.06360  -4.21717   8.36045
   0.06360  -4.12121   8.20457
   0.06360  -4.02525   8.05682
   0.06360  -3.92929   7.91870
   0.06360  -3.83333   7.78972
   0.06360  -3.73737   7.66854
   0.06360  -3.64141   7.55433
   0.06360  -3.54545   7.44746
   0.06360  -3.44949   7.34762
   0.06360  -3.35353   7.25653
   0.06360  -3.25757   7.17290
   0.06360  -3.16161   7.09514
   0.06360  -3.06566   7.01873
   0.06360  -2.96970   6.93884
   0.06360  -2.87374   6.85353
   0.06360  -2.77778   6.76007
   0.06360  -2.68182   6.65728
   0.06360  -2.58586   6.54492
   0.06360  -2.48990   6.42184
   0.06360  -2.39394   6.28799
   0.06360  -2.29798   6.14679
   0.06360  -2.20202   5.99897
   0.06360  -2.10606   5.84610
   0.06360  -2.01010   5.68947
   0.06360  -1.91414   5.52844
   0.06360  -1.81818   5.36753
   0.06360  -1.72222   5.20566
   0.06360  -1.62626   5.04487
   0.06360  -1.53030   4.88483
   0.06360  -1.43434   4.72272
   0.06360  -1.33838   4.55932
   0.06360  -1.24242   4.39764
   0.06360  -1.14646   4.23756
   0.06360  -1.05050   4.07782
   0.06360  -0.95454   3.91818
   0.06360  -0.85858   3.75362
   0.06360  -0.76262   3.59300
   0.06360  -0.66666   3.43150
   0.06360  -0.57070   3.27435
   0.06360  -0.47475   3.11448
   0.06360  -0.37879   2.95121
   0.06360  -0.28283   2.78824
   0.06360  -0.18687   2.62845
   0.06360  -0.09091   2.47123
   0.06360   0.00505   2.31379
   0.06360   0.10101   2.15260
   0.06360   0.19697   1.98316
   0.06360   0.29293   1.82176
   0.06360   0.38889   1.66193
   0.06360   0.48485   1.50258
   0.06360   0.58081   1.34675
   0.06360   0.67677   1.16798
   0.06360   0.77273   0.99904
   0.06360   0.86869   0.82878
   0.06360   0.96465   0.66239
   0.06360   1.06061   0.50091
   0.06360   1.15657   0.31612
   0.06360   1.25253   0.11394
   0.06360   1.34849  -0.08413
   0.06360   1.44445  -0.27777
   0.06360   1.54041  -0.45812
   0.06360   1.63637  -0.64366
   0.06360   1.73233  -0.89738
   0.06360   1.82829  -1.12377
   0.06360   1.92425  -1.35512
   0.06360   2.02020  -1.56782
   0.06360   2.11616  -1.73785
   0.06360   2.21212  -1.99658
   0.06360   2.30808  -2.21740
   0.06360   2.40404  -2.46641
   0.08881  -7.00000   8.63537
   0.08881  -6.90404   8.63621
   0.08881  -6.80808   8.63725
   0.08881  -6.71212   8.63854
   0.08881  -6.61616   8.64016
   0.08881  -6.52020   8.64216
   0.08881  -6.42424   8.64464
   0.08881  -6.32828   8.64771
   0.08881  -6.23232   8.65151
   0.08881  -6.13636   8.65619
   0.08881  -6.04040   8.66200
   0.08881  -5.94444   8.66923
   0.08881  -5.84848   8.67833
   0.08881  -5.75252   8.69023
   0.08881  -5.65657   8.70851
   0.08881  -5.56061   8.72953
   0.08881  -5.46465   8.74585
   0.08881  -5.36869   8.75657
   0.08881  -5.27273   8.76024
   0.08881  -5.17677   8.75471
   0.08881  -5.08081   8.73696
   0.08881  -4.98485   8.70304
   0.08881  -4.88889   8.64843
   0.08881  -4.79293   8.56892
   0.08881  -4.69697   8.46247
   0.08881  -4.60101   8.33115
   0.08881  -4.50505   8.18201
   0.08881  -4.40909   8.02549
   0.08881  -4.31313   7.87161
   0.08881  -4.21717   7.72654
   0.08881  -4.12121   7.59204
   0.08881  -4.02525   7.46756
   0.08881  -3.92929   7.35177
   0.08881  -3.83333   7.24405
   0.08881  -3.73737   7.14478
   0.08881  -3.64141   7.05435
   0.08881  -3.54545   6.97268
   0.08881  -3.44949   6.89795
   0.08881  -3.35353   6.82743
   0.08881  -3.25757   6.75680
   0.08881  -3.16161   6.68221
   0.08881  -3.06566   6.60076
   0.08881  -2.96970   6.50959
   0.08881  -2.87374   6.40843
   0.08881  -2.77778   6.29684
   0.08881  -2.68182   6.17490
   0.08881  -2.58586   6.04351
   0.08881  -2.48990   5.90270
   0.08881  -2.39394   5.75511
   0.08881  -2.29798   5.60213
   0.08881  -2.20202   5.44509
   0.08881  -2.10606   5.28545
   0.08881  -2.01010   5.12450
   0.08881  -1.91414   4.96289
   0.08881  -1.81818   4.80089
   0.08881  -1.72222   4.63910
   0.08881  -1.62626   4.47727
   0.08881  -1.53030   4.31636
   0.08881  -1.43434   4.15515
   0.08881  -1.33838   3.99389
   0.08881  -1.24242   3.83292
   0.08881  -1.14646   3.67131
   0.08881  -1.05050   3.51200
   0.08881  -0.95454   3.35277
   0.08881  -0.85858   3.19201
   0.08881  -0.76262   3.03252
   0.08881  -0.66666   2.87010
   0.08881  -0.57070   2.70832
   0.08881  -0.47475   2.54812
   0.08881  -0.37879   2.38648
   0.08881  -0.28283   2.22763
   0.08881  -0.18687   2.06387
   0.08881  -0.09091   1.90324
   0.08881   0.00505   1.74110
   0.08881   0.10101   1.57837
   0.08881   0.19697   1.41380
   0.08881   0.29293   1.25220
   0.08881   0.38889   1.08372
   0.08881   0.48485   0.91612
   0.08881   0.58081   0.74846
   0.08881   0.67677   0.57619
   0.08881   0.77273   0.40288
   0.08881   0.86869   0.22652
   0.08881   0.96465   0.04275
   0.08881   1.06061  -0.14295
   0.08881   1.15657  -0.33812
   0.08881   1.25253  -0.53227
   0.08881   1.34849  -0.72513
   0.08881   1.44445  -0.94187
   0.08881   1.54041  -1.14400
   0.08881   1.63637  -1.38221
   0.08881   1.73233  -1.62312
   0.08881   1.82829  -1.86098
   0.08881   1.92425  -2.09010
   0.08881   2.02020  -2.29991
   0.08881   2.11616  -2.54137
   0.08881   2.21212  -2.75264
   0.08881   2.30808  -2.95078
   0.08881   2.40404  -3.18532
   0.12480  -7.00000   8.29122
   0.12480  -6.90404   8.29251
   0.12480  -6.80808   8.29413
   0.12480  -6.71212   8.29611
   0.12480  -6.61616   8.29859
   0.12480  -6.52020   8.30165
   0.12480  -6.42424   8.30543
   0.12480  -6.32828   8.31010
   0.12480  -6.23232   8.31590
   0.12480  -6.13636   8.32310
   0.12480  -6.04040   8.33219
   0.12480  -5.94444   8.34406
   0.12480  -5.84848   8.36242
   0.12480  -5.75252   8.38322
   0.12480  -5.65657   8.39929
   0.12480  -5.56061   8.40976
   0.12480  -5.46465   8.41319
   0.12480  -5.36869   8.40743
   0.12480  -5.27273   8.38937
   0.12480  -5.17677   8.35510
   0.12480  -5.08081   8.30011
   0.12480  -4.98485   8.22032
   0.12480  -4.88889   8.11370
   0.12480  -4.79293   7.98258
   0.12480  -4.69697   7.83421
   0.12480  -4.60101   7.67939
   0.12480  -4.50505   7.52780
   0.12480  -4.40909   7.38592
   0.12480  -4.31313   7.25540
   0.12480  -4.21717   7.13606
   0.12480  -4.12121   7.02572
   0.12480  -4.02525   6.92466
   0.12480  -3.92929   6.83290
   0.12480  -3.83333   6.75147
   0.12480  -3.73737   6.67746
   0.12480  -3.64141   6.61009
   0.12480  -3.54545   6.54537
   0.12480  -3.44949   6.47980
   0.12480  -3.35353   6.40747
   0.12480  -3.25757   6.32794
   0.12480  -3.16161   6.23906
   0.12480  -3.06566   6.14019
   0.12480  -2.96970   6.02919
   0.12480  -2.87374   5.90793
   0.12480  -2.77778   5.77716
   0.12480  -2.68182   5.63759
   0.12480  -2.58586   5.49007
   0.12480  -2.48990   5.33696
   0.12480  -2.39394   5.18031
   0.12480  -2.29798   5.02123
   0.12480  -2.20202   4.85991
   0.12480  -2.10606   4.69823
   0.12480  -2.01010   4.53654
   0.12480  -1.91414   4.37534
   0.12480  -1.81818   4.21284
   0.12480  -1.72222   4.05111
   0.12480  -1.62626   3.89001
   0.12480  -1.53030   3.72959
   0.12480  -1.43434   3.56708
   0.12480  -1.33838   3.40549
   0.12480  -1.24242   3.24623
   0.12480  -1.14646   3.08599
   0.12480  -1.05050   2.92376
   0.12480  -0.95454   2.76214
   0.12480  -0.85858   2.60345
   0.12480  -0.76262   2.44318
   0.12480  -0.66666   2.28078
   0.12480  -0.57070   2.11877
   0.12480  -0.47475   1.96125
   0.12480  -0.37879   1.79889
   0.12480  -0.28283   1.63428
   0.12480  -0.18687   1.47216
   0.12480  -0.09091   1.31741
   0.12480   0.00505   1.15085
   0.12480   0.10101   0.98037
   0.12480   0.19697   0.81397
   0.12480   0.29293   0.65891
   0.12480   0.38889   0.48327
   0.12480   0.48485   0.30148
   0.12480   0.58081   0.12223
   0.12480   0.67677  -0.04190
   0.12480   0.77273  -0.23829
   0.12480   0.86869  -0.44377
   0.12480   0.96465  -0.64733
   0.12480   1.06061  -0.82275
   0.12480   1.15657  -1.05593
   0.12480   1.25253  -1.28277
   0.12480   1.34849  -1.50086
   0.12480   1.44445  -1.67673
   0.12480   1.54041  -1.95222
   0.12480   1.63637  -2.17229
   0.12480   1.73233  -2.38766
   0.12480   1.82829  -2.56938
   0.12480   1.92425  -2.85792
   0.12480   2.02020  -3.05467
   0.12480   2.11616  -3.25373
   0.12480   2.21212  -3.43843
   0.12480   2.30808  -3.74113
   0.12480   2.40404  -3.92524
   0.17617  -7.00000   7.93937
   0.17617  -6.90404   7.94137
   0.17617  -6.80808   7.94381
   0.17617  -6.71212   7.94687
   0.17617  -6.61616   7.95063
   0.17617  -6.52020   7.95530
   0.17617  -6.42424   7.96105
   0.17617  -6.32828   7.96824
   0.17617  -6.23232   7.97730
   0.17617  -6.13636   7.98917
   0.17617  -6.04040   8.00767
   0.17617  -5.94444   8.02803
   0.17617  -5.84848   8.04377
   0.17617  -5.75252   8.05387
   0.17617  -5.65657   8.05692
   0.17617  -5.56061   8.05067
   0.17617  -5.46465   8.03211
   0.17617  -5.36869   7.99723
   0.17617  -5.27273   7.94155
   0.17617  -5.17677   7.86104
   0.17617  -5.08081   7.75395
   0.17617  -4.98485   7.62289
   0.17617  -4.88889   7.47530
   0.17617  -4.79293   7.32219
   0.17617  -4.69697   7.17332
   0.17617  -4.60101   7.03504
   0.17617  -4.50505   6.90875
   0.17617  -4.40909   6.79420
   0.17617  -4.31313   6.68985
   0.17617  -4.21717   6.59552
   0.17617  -4.12121   6.51144
   0.17617  -4.02525   6.43647
   0.17617  -3.92929   6.37080
   0.17617  -3.83333   6.30889
   0.17617  -3.73737   6.24936
   0.17617  -3.64141   6.18578
   0.17617  -3.54545   6.11671
   0.17617  -3.44949   6.03881
   0.17617  -3.35353   5.95111
   0.17617  -3.25757   5.85257
   0.17617  -3.16161   5.74275
   0.17617  -3.06566   5.62259
   0.17617  -2.96970   5.49154
   0.17617  -2.87374   5.35259
   0.17617  -2.77778   5.20471
   0.17617  -2.68182   5.05281
   0.17617  -2.58586   4.89519
   0.17617  -2.48990   4.73643
   0.17617  -2.39394   4.57503
   0.17617  -2.29798   4.41356
   0.17617  -2.20202   4.25113
   0.17617  -2.10606   4.08919
   0.17617  -2.01010   3.92806
   0.17617  -1.91414   3.76541
   0.17617  -1.81818   3.60493
   0.17617  -1.72222   3.44236
   0.17617  -1.62626   3.28313
   0.17617  -1.53030   3.11982
   0.17617  -1.43434   2.96127
   0.17617  -1.33838   2.79815
   0.17617  -1.24242   2.63798
   0.17617  -1.14646   2.47638
   0.17617  -1.05050   2.31543
   0.17617  -0.95454   2.15564
   0.17617  -0.85858   1.99211
   0.17617  -0.76262   1.83369
   0.17617  -0.66666   1.67010
   0.17617  -0.57070   1.51160
   0.17617  -0.47475   1.34638
   0.17617  -0.37879   1.18960
   0.17617  -0.28283   1.02054
   0.17617  -0.18687   0.85816
   0.17617  -0.09091   0.69166
   0.17617   0.00505   0.52456
   0.17617   0.10101   0.35455
   0.17617   0.19697   0.17822
   0.17617   0.29293   0.00907
   0.17617   0.38889  -0.18195
   0.17617   0.48485  -0.35610
   0.17617   0.58081  -0.56210
   0.17617   0.67677  -0.74071
   0.17617   0.77273  -0.96373
   0.17617   0.86869  -1.16362
   0.17617   0.96465  -1.38976
   0.17617   1.06061  -1.59600
   0.17617   1.15657  -1.82670
   0.17617   1.25253  -2.05429
   0.17617   1.34849  -2.26310
   0.17617   1.44445  -2.50204
   0.17617   1.54041  -2.69510
   0.17617   1.63637  -2.97443
   0.17617   1.73233  -3.12715
   0.17617   1.82829  -3.40992
   0.17617   1.92425  -3.56907
   0.17617   2.02020  -3.82729
   0.17617   2.11616  -3.98699
   0.17617   2.21212  -4.31197
   0.17617   2.30808  -4.43840
   0.17617   2.40404  -4.71144
   0.24951  -7.00000   7.58117
   0.24951  -6.90404   7.58419
   0.24951  -6.80808   7.58792
   0.24951  -6.71212   7.59255
   0.24951  -6.61616   7.59825
   0.24951  -6.52020   7.60537
   0.24951  -6.42424   7.61437
   0.24951  -6.32828   7.62620
   0.24951  -6.23232   7.64472
   0.24951  -6.13636   7.66458
   0.24951  -6.04040   7.67979
   0.24951  -5.94444   7.68938
   0.24951  -5.84848   7.69188
   0.24951  -5.75252   7.68506
   0.24951  -5.65657   7.66578
   0.24951  -5.56061   7.63011
   0.24951  -5.46465   7.57355
   0.24951  -5.36869   7.49215
   0.24951  -5.27273   7.38445
   0.24951  -5.17677   7.25333
   0.24951  -5.08081   7.10670
   0.24951  -4.98485   6.95546
   0.24951  -4.88889   6.80969
   0.24951  -4.79293   6.67526
   0.24951  -4.69697   6.55356
   0.24951  -4.60101   6.44400
   0.24951  -4.50505   6.34561
   0.24951  -4.40909   6.25767
   0.24951  -4.31313   6.18021
   0.24951  -4.21717   6.11239
   0.24951  -4.12121   6.05239
   0.24951  -4.02525   5.99577
   0.24951  -3.92929   5.93905
   0.24951  -3.83333   5.87873
   0.24951  -3.73737   5.81053
   0.24951  -3.64141   5.73396
   0.24951  -3.54545   5.64739
   0.24951  -3.44949   5.54891
   0.24951  -3.35353   5.43989
   0.24951  -3.25757   5.32011
   0.24951  -3.16161   5.18918
   0.24951  -3.06566   5.05007
   0.24951  -2.96970   4.90360
   0.24951  -2.87374   4.75014
   0.24951  -2.77778   4.59325
   0.24951  -2.68182   4.43447
   0.24951  -2.58586   4.27218
   0.24951  -2.48990   4.11069
   0.24951  -2.39394   3.94967
   0.24951  -2.29798   3.78632
   0.24951  -2.20202   3.62474
   0.24951  -2.10606   3.46299
   0.24951  -2.01010   3.30112
   0.24951  -1.91414   3.13997
   0.24951  -1.81818   2.97837
   0.24951  -1.72222   2.81680
   0.24951  -1.62626   2.65633
   0.24951  -1.53030   2.49452
   0.24951  -1.43434   2.33349
   0.24951  -1.33838   2.17275
   0.24951  -1.24242   2.01089
   0.24951  -1.14646   1.84931
   0.24951  -1.05050   1.69051
   0.24951  -0.95454   1.52727
   0.24951  -0.85858   1.36526
   0.24951  -0.76262   1.20675
   0.24951  -0.66666   1.04063
   0.24951  -0.57070   0.87829
   0.24951  -0.47475   0.71792
   0.24951  -0.37879   0.54687
   0.24951  -0.28283   0.38190
   0.24951  -0.18687   0.21755
   0.24951  -0.09091   0.03849
   0.24951   0.00505  -0.13358
   0.24951   0.10101  -0.30705
   0.24951   0.19697  -0.50237
   0.24951   0.29293  -0.69350
   0.24951   0.38889  -0.87724
   0.24951   0.48485  -1.09879
   0.24951   0.58081  -1.30195
   0.24951   0.67677  -1.49843
   0.24951   0.77273  -1.73641
   0.24951   0.86869  -1.95154
   0.24951   0.96465  -2.16493
   0.24951   1.06061  -2.40268
   0.24951   1.15657  -2.62305
   0.24951   1.25253  -2.83281
   0.24951   1.34849  -3.07808
   0.24951   1.44445  -3.30571
   0.24951   1.54041  -3.50465
   0.24951   1.63637  -3.73914
   0.24951   1.73233  -4.00340
   0.24951   1.82829  -4.18220
   0.24951   1.92425  -4.43485
   0.24951   2.02020  -4.63776
   0.24951   2.11616  -4.82136
   0.24951   2.21212  -5.08781
   0.24951   2.30808  -5.27970
   0.24951   2.40404  -5.47445
   0.35421  -7.00000   7.21844
   0.35421  -6.90404   7.22296
   0.35421  -6.80808   7.22856
   0.35421  -6.71212   7.23554
   0.35421  -6.61616   7.24437
   0.35421  -6.52020   7.25602
   0.35421  -6.42424   7.27439
   0.35421  -6.32828   7.29350
   0.35421  -6.23232   7.30801
   0.35421  -6.13636   7.31696
   0.35421  -6.04040   7.31878
   0.35421  -5.94444   7.31123
   0.35421  -5.84848   7.29118
   0.35421  -5.75252   7.25464
   0.35421  -5.65657   7.19715
   0.35421  -5.56061   7.11492
   0.35421  -5.46465   7.00667
   0.35421  -5.36869   6.87571
   0.35421  -5.27273   6.73020
   0.35421  -5.17677   6.58128
   0.35421  -5.08081   6.43892
   0.35421  -4.98485   6.30863
   0.35421  -4.88889   6.19173
   0.35421  -4.79293   6.08746
   0.35421  -4.69697   5.99486
   0.35421  -4.60101   5.91307
   0.35421  -4.50505   5.84182
   0.35421  -4.40909   5.78036
   0.35421  -4.31313   5.72507
   0.35421  -4.21717   5.67272
   0.35421  -4.12121   5.61867
   0.35421  -4.02525   5.55984
   0.35421  -3.92929   5.49283
   0.35421  -3.83333   5.41676
   0.35421  -3.73737   5.33061
   0.35421  -3.64141   5.23291
   0.35421  -3.54545   5.12425
   0.35421  -3.44949   5.00425
   0.35421  -3.35353   4.87431
   0.35421  -3.25757   4.73450
   0.35421  -3.16161   4.58730
   0.35421  -3.06566   4.43460
   0.35421  -2.96970   4.27752
   0.35421  -2.87374   4.11801
   0.35421  -2.77778   3.95722
   0.35421  -2.68182   3.79556
   0.35421  -2.58586   3.63278
   0.35421  -2.48990   3.47026
   0.35421  -2.39394   3.30801
   0.35421  -2.29798   3.14615
   0.35421  -2.20202   2.98483
   0.35421  -2.10606   2.82358
   0.35421  -2.01010   2.66255
   0.35421  -1.91414   2.50027
   0.35421  -1.81818   2.33858
   0.35421  -1.72222   2.17676
   0.35421  -1.62626   2.01564
   0.35421  -1.53030   1.85557
   0.35421  -1.43434   1.69525
   0.35421  -1.33838   1.53394
   0.35421  -1.24242   1.37226
   0.35421  -1.14646   1.20913
   0.35421  -1.05050   1.04655
   0.35421  -0.95454   0.88506
   0.35421  -0.85858   0.72314
   0.35421  -0.76262   0.55992
   0.35421  -0.66666   0.39633
   0.35421  -0.57070   0.22934
   0.35421  -0.47475   0.05781
   0.35421  -0.37879  -0.11522
   0.35421  -0.28283  -0.28836
   0.35421  -0.18687  -0.46717
   0.35421  -0.09091  -0.64867
   0.35421   0.00505  -0.83843
   0.35421   0.10101  -1.03107
   0.35421   0.19697  -1.24174
   0.35421   0.29293  -1.45391
   0.35421   0.38889  -1.65838
   0.35421   0.48485  -1.87517
   0.35421   0.58081  -2.08544
   0.35421   0.67677  -2.30217
   0.35421   0.77273  -2.50580
   0.35421   0.86869  -2.75882
   0.35421   0.96465  -3.00142
   0.35421   1.06061  -3.22164
   0.35421   1.15657  -3.46063
   0.35421   1.25253  -3.68023
   0.35421   1.34849  -3.88721
   0.35421   1.44445  -4.06734
   0.35421   1.54041  -4.30523
   0.35421   1.63637  -4.54601
   0.35421   1.73233  -4.78562
   0.35421   1.82829  -5.04227
   0.35421   1.92425  -5.25735
   0.35421   2.02020  -5.45738
   0.35421   2.11616  -5.64951
   0.35421   2.21212  -5.85887
   0.35421   2.30808  -6.05136
   0.35421   2.40404  -6.52190
   0.50368  -7.00000   6.85300
   0.50368  -6.90404   6.85971
   0.50368  -6.80808   6.86821
   0.50368  -6.71212   6.87947
   0.50368  -6.61616   6.89728
   0.50368  -6.52020   6.91536
   0.50368  -6.42424   6.92894
   0.50368  -6.32828   6.93704
   0.50368  -6.23232   6.93808
   0.50368  -6.13636   6.92977
   0.50368  -6.04040   6.90895
   0.50368  -5.94444   6.87162
   0.50368  -5.84848   6.81337
   0.50368  -5.75252   6.73054
   0.50368  -5.65657   6.62217
   0.50368  -5.56061   6.49177
   0.50368  -5.46465   6.34795
   0.50368  -5.36869   6.20193
   0.50368  -5.27273   6.06336
   0.50368  -5.17677   5.93753
   0.50368  -5.08081   5.82565
   0.50368  -4.98485   5.72660
   0.50368  -4.88889   5.63972
   0.50368  -4.79293   5.56404
   0.50368  -4.69697   5.49886
   0.50368  -4.60101   5.44254
   0.50368  -4.50505   5.39155
   0.50368  -4.40909   5.34212
   0.50368  -4.31313   5.29016
   0.50368  -4.21717   5.23238
   0.50368  -4.12121   5.16684
   0.50368  -4.02525   5.09161
   0.50368  -3.92929   5.00560
   0.50368  -3.83333   4.90814
   0.50368  -3.73737   4.79938
   0.50368  -3.64141   4.67940
   0.50368  -3.54545   4.54918
   0.50368  -3.44949   4.40997
   0.50368  -3.35353   4.26293
   0.50368  -3.25757   4.11016
   0.50368  -3.16161   3.95299
   0.50368  -3.06566   3.79343
   0.50368  -2.96970   3.63202
   0.50368  -2.87374   3.47001
   0.50368  -2.77778   3.30820
   0.50368  -2.68182   3.14614
   0.50368  -2.58586   2.98386
   0.50368  -2.48990   2.82189
   0.50368  -2.39394   2.65943
   0.50368  -2.29798   2.49777
   0.50368  -2.20202   2.33610
   0.50368  -2.10606   2.17433
   0.50368  -2.01010   2.01294
   0.50368  -1.91414   1.85137
   0.50368  -1.81818   1.69006
   0.50368  -1.72222   1.52897
   0.50368  -1.62626   1.36785
   0.50368  -1.53030   1.20739
   0.50368  -1.43434   1.04715
   0.50368  -1.33838   0.88510
   0.50368  -1.24242   0.72244
   0.50368  -1.14646   0.55981
   0.50368  -1.05050   0.39528
   0.50368  -0.95454   0.23030
   0.50368  -0.85858   0.06428
   0.50368  -0.76262  -0.10441
   0.50368  -0.66666  -0.27485
   0.50368  -0.57070  -0.44904
   0.50368  -0.47475  -0.62653
   0.50368  -0.37879  -0.80957
   0.50368  -0.28283  -0.99593
   0.50368  -0.18687  -1.18685
   0.50368  -0.09091  -1.38460
   0.50368   0.00505  -1.59284
   0.50368   0.10101  -1.80487
   0.50368   0.19697  -2.02593
   0.50368   0.29293  -2.24513
   0.50368   0.38889  -2.46653
   0.50368   0.48485  -2.69093
   0.50368   0.58081  -2.92087
   0.50368   0.67677  -3.14786
   0.50368   0.77273  -3.36068
   0.50368   0.86869  -3.59292
   0.50368   0.96465  -3.81088
   0.50368   1.06061  -4.01351
   0.50368   1.15657  -4.21569
   0.50368   1.25253  -4.46601
   0.50368   1.34849  -4.72973
   0.50368   1.44445  -4.96209
   0.50368   1.54041  -5.17837
   0.50368   1.63637  -5.40699
   0.50368   1.73233  -5.63483
   0.50368   1.82829  -5.84578
   0.50368   1.92425  -6.09359
   0.50368   2.02020  -6.25607
   0.50368   2.11616  -6.53248
   0.50368   2.21212  -6.80581
   0.50368   2.30808  -6.93517
   0.50368   2.40404  -7.14344
   0.71706  -7.00000   6.48660
   0.71706  -6.90404   6.49711
   0.71706  -6.80808   6.51380
   0.71706  -6.71212   6.53049
   0.71706  -6.61616   6.54291
   0.71706  -6.52020   6.55000
   0.71706  -6.42424   6.55017
   0.71706  -6.32828   6.54112
   0.71706  -6.23232   6.51966
   0.71706  -6.13636   6.48185
   0.71706  -6.04040   6.42331
   0.71706  -5.94444   6.34050
   0.71706  -5.84848   6.23266
   0.71706  -5.75252   6.10360
   0.71706  -5.65657   5.96211
   0.71706  -5.56061   5.81942
   0.71706  -5.46465   5.68517
   0.71706  -5.36869   5.56414
   0.71706  -5.27273   5.45744
   0.71706  -5.17677   5.36422
   0.71706  -5.08081   5.28307
   0.71706  -4.98485   5.21317
   0.71706  -4.88889   5.15374
   0.71706  -4.79293   5.10218
   0.71706  -4.69697   5.05487
   0.71706  -4.60101   5.00794
   0.71706  -4.50505   4.95780
   0.71706  -4.40909   4.90090
   0.71706  -4.31313   4.83579
   0.71706  -4.21717   4.76111
   0.71706  -4.12121   4.67526
   0.71706  -4.02525   4.57804
   0.71706  -3.92929   4.46978
   0.71706  -3.83333   4.35028
   0.71706  -3.73737   4.22025
   0.71706  -3.64141   4.08129
   0.71706  -3.54545   3.93465
   0.71706  -3.44949   3.78181
   0.71706  -3.35353   3.62476
   0.71706  -3.25757   3.46530
   0.71706  -3.16161   3.30383
   0.71706  -3.06566   3.14133
   0.71706  -2.96970   2.97941
   0.71706  -2.87374   2.81714
   0.71706  -2.77778   2.65456
   0.71706  -2.68182   2.49263
   0.71706  -2.58586   2.33084
   0.71706  -2.48990   2.16847
   0.71706  -2.39394   2.00667
   0.71706  -2.29798   1.84637
   0.71706  -2.20202   1.68416
   0.71706  -2.10606   1.52248
   0.71706  -2.01010   1.36246
   0.71706  -1.91414   1.20048
   0.71706  -1.81818   1.03809
   0.71706  -1.72222   0.87738
   0.71706  -1.62626   0.71582
   0.71706  -1.53030   0.55289
   0.71706  -1.43434   0.39017
   0.71706  -1.33838   0.22900
   0.71706  -1.24242   0.06247
   0.71706  -1.14646  -0.10304
   0.71706  -1.05050  -0.26761
   0.71706  -0.95454  -0.43824
   0.71706  -0.85858  -0.61343
   0.71706  -0.76262  -0.78725
   0.71706  -0.66666  -0.96713
   0.71706  -0.57070  -1.15708
   0.71706  -0.47475  -1.34879
   0.71706  -0.37879  -1.54518
   0.71706  -0.28283  -1.75254
   0.71706  -0.18687  -1.96511
   0.71706  -0.09091  -2.17158
   0.71706   0.00505  -2.39171
   0.71706   0.10101  -2.62032
   0.71706   0.19697  -2.83160
   0.71706   0.29293  -3.05724
   0.71706   0.38889  -3.29048
   0.71706   0.48485  -3.50768
   0.71706   0.58081  -3.72787
   0.71706   0.67677  -3.98514
   0.71706   0.77273  -4.19762
   0.71706   0.86869  -4.38693
   0.71706   0.96465  -4.66282
   0.71706   1.06061  -4.88732
   0.71706   1.15657  -5.03995
   0.71706   1.25253  -5.33568
   0.71706   1.34849  -5.56073
   0.71706   1.44445  -5.72902
   0.71706   1.54041  -6.02310
   0.71706   1.63637  -6.25716
   0.71706   1.73233  -6.46807
   0.71706   1.82829  -6.71019
   0.71706   1.92425  -7.03407
   0.71706   2.02020  -7.18811
   0.71706   2.11616  -7.38651
   0.71706   2.21212  -7.64931
   0.71706   2.30808  -7.91451
   0.71706   2.40404  -8.05840
   1.02167  -7.00000   6.12472
   1.02167  -6.90404   6.13970
   1.02167  -6.80808   6.15066
   1.02167  -6.71212   6.15656
   1.02167  -6.61616   6.15581
   1.02167  -6.52020   6.14610
   1.02167  -6.42424   6.12430
   1.02167  -6.32828   6.08649
   1.02167  -6.23232   6.02838
   1.02167  -6.13636   5.94650
   1.02167  -6.04040   5.84027
   1.02167  -5.94444   5.71357
   1.02167  -5.84848   5.57536
   1.02167  -5.75252   5.43677
   1.02167  -5.65657   5.30721
   1.02167  -5.56061   5.19149
   1.02167  -5.46465   5.09025
   1.02167  -5.36869   5.00268
   1.02167  -5.27273   4.92726
   1.02167  -5.17677   4.86344
   1.02167  -5.08081   4.80877
   1.02167  -4.98485   4.76174
   1.02167  -4.88889   4.71778
   1.02167  -4.79293   4.67323
   1.02167  -4.69697   4.62426
   1.02167  -4.60101   4.56864
   1.02167  -4.50505   4.50411
   1.02167  -4.40909   4.42968
   1.02167  -4.31313   4.34461
   1.02167  -4.21717   4.24765
   1.02167  -4.12121   4.13997
   1.02167  -4.02525   4.02072
   1.02167  -3.92929   3.89160
   1.02167  -3.83333   3.75287
   1.02167  -3.73737   3.60657
   1.02167  -3.64141   3.45413
   1.02167  -3.54545   3.29731
   1.02167  -3.44949   3.13764
   1.02167  -3.35353   2.97630
   1.02167  -3.25757   2.81479
   1.02167  -3.16161   2.65166
   1.02167  -3.06566   2.48970
   1.02167  -2.96970   2.32704
   1.02167  -2.87374   2.16529
   1.02167  -2.77778   2.00287
   1.02167  -2.68182   1.84128
   1.02167  -2.58586   1.67958
   1.02167  -2.48990   1.51792
   1.02167  -2.39394   1.35695
   1.02167  -2.29798   1.19480
   1.02167  -2.20202   1.03447
   1.02167  -2.10606   0.87148
   1.02167  -2.01010   0.71076
   1.02167  -1.91414   0.54841
   1.02167  -1.81818   0.38674
   1.02167  -1.72222   0.22401
   1.02167  -1.62626   0.06139
   1.02167  -1.53030  -0.10249
   1.02167  -1.43434  -0.26721
   1.02167  -1.33838  -0.43211
   1.02167  -1.24242  -0.60440
   1.02167  -1.14646  -0.77313
   1.02167  -1.05050  -0.95088
   1.02167  -0.95454  -1.12814
   1.02167  -0.85858  -1.31499
   1.02167  -0.76262  -1.50382
   1.02167  -0.66666  -1.70197
   1.02167  -0.57070  -1.90581
   1.02167  -0.47475  -2.11265
   1.02167  -0.37879  -2.32978
   1.02167  -0.28283  -2.53774
   1.02167  -0.18687  -2.77013
   1.02167  -0.09091  -2.98333
   1.02167   0.00505  -3.21276
   1.02167   0.10101  -3.42961
   1.02167   0.19697  -3.66335
   1.02167   0.29293  -3.88787
   1.02167   0.38889  -4.10837
   1.02167   0.48485  -4.34469
   1.02167   0.58081  -4.52692
   1.02167   0.67677  -4.81311
   1.02167   0.77273  -5.00285
   1.02167   0.86869  -5.26627
   1.02167   0.96465  -5.49075
   1.02167   1.06061  -5.69875
   1.02167   1.15657  -5.98555
   1.02167   1.25253  -6.14234
   1.02167   1.34849  -6.42373
   1.02167   1.44445  -6.61739
   1.02167   1.54041  -6.89224
   1.02167   1.63637  -7.04337
   1.02167   1.73233  -7.34170
   1.02167   1.82829  -7.67247
   1.02167   1.92425  -7.80165
   1.02167   2.02020  -8.06901
   1.02167   2.11616  -8.31933
   1.02167   2.21212  -8.57246
   1.02167   2.30808  -8.74766
   1.02167   2.40404  -9.01628

================================================================================
Byte-by-byte Description of file: cranmer_FIG1bd.dat
--------------------------------------------------------------------------------
   Bytes Format Units         Label   Explanations
--------------------------------------------------------------------------------
   1- 10 F10.5  AU            rad     Heliocentric distance
  11- 20 F10.5  ---           betap   proton plasma beta ratio
  21- 30 F10.5  ---           PxxPzz  variance anisotropy ratio Pxx/Pzz
  31- 40 F10.5  ---           PyyPzz  variance anisotropy ratio Pyy/Pzz
  41- 50 F10.5  ---           PxxPyy  variance anisotropy ratio Pxx/Pyy
--------------------------------------------------------------------------------
Note (1): Figure 1(b) shows the three variance anisotropy ratios versus
    heliocentric distance. Figure 1(d) shows the sum (PxxPzz+PyyPzz)
    versus the proton plasma beta ratio.
--------------------------------------------------------------------------------
   0.03605   0.02742 195.02054 127.00622   1.53552
   0.03874   0.03055 183.43028 118.14960   1.55253
   0.04166   0.03408 172.42209 110.04334   1.56686
   0.04483   0.03805 161.81375 102.46574   1.57920
   0.04827   0.04251 151.50229  95.30604   1.58964
   0.05201   0.04753 141.89975  88.51789   1.60306
   0.05606   0.05317 131.92860  82.11513   1.60663
   0.06046   0.05951 122.45805  76.03603   1.61053
   0.06524   0.06661 113.52450  70.27368   1.61546
   0.07043   0.07457 104.75525  64.79582   1.61670
   0.07606   0.08348  96.34112  59.53882   1.61812
   0.08217   0.09344  88.43341  54.58430   1.62013
   0.08881   0.10459  80.91349  49.88796   1.62190
   0.09602   0.11700  73.83099  45.52922   1.62162
   0.10384   0.13089  67.00935  41.36483   1.61996
   0.11233   0.14634  60.67840  37.52168   1.61716
   0.12155   0.16359  54.78129  33.92922   1.61458
   0.13156   0.18282  49.34112  30.63475   1.61063
   0.14243   0.20423  44.48260  27.57427   1.61319
   0.15422   0.22814  39.76898  24.74747   1.60699
   0.16703   0.25476  35.68552  22.19492   1.60782
   0.18093   0.28446  31.76822  19.85336   1.60014
   0.19603   0.31767  28.30821  17.71948   1.59758
   0.21241   0.35466  25.18563  15.79516   1.59452
   0.23020   0.39604  22.36057  14.04724   1.59181
   0.24951   0.44237  19.80584  12.49178   1.58551
   0.27047   0.49408  17.51066  11.08989   1.57897
   0.29323   0.55203  15.45492   9.83345   1.57167
   0.31794   0.61702  13.64418   8.71630   1.56536
   0.34477   0.68979  12.02418   7.72270   1.55699
   0.37389   0.77136  10.58003   6.83677   1.54752
   0.40550   0.86298   9.29791   6.04916   1.53706
   0.43982   0.96591   8.18179   5.35980   1.52651
   0.47708   1.08126   7.19214   4.74882   1.51451
   0.51753   1.21087   6.31622   4.20818   1.50094
   0.56144   1.35659   5.54072   3.73326   1.48415
   0.60912   1.52044   4.85595   3.31687   1.46401
   0.66087   1.70437   4.25811   2.95082   1.44303
   0.71706   1.91099   3.73082   2.62866   1.41928
   0.77805   2.14336   3.27394   2.34752   1.39464
   0.84427   2.40467   2.87506   2.10098   1.36844
   0.91616   2.69856   2.52047   1.88466   1.33736
   0.99420   3.02855   2.21714   1.69602   1.30725
   1.07893   3.39929   1.94587   1.53161   1.27047
   1.17090   3.81612   1.71303   1.38707   1.23500
   1.27076   4.28477   1.50610   1.26000   1.19532
   1.37916   4.81167   1.32546   1.14927   1.15330
   1.49685   5.40403   1.16891   1.05204   1.11109

================================================================================
Byte-by-byte Description of file: cranmer_FIG1c.dat
--------------------------------------------------------------------------------
   Bytes Format Units         Label   Explanations
--------------------------------------------------------------------------------
   1- 10 F10.5  deg           psi     angle between radial vector & field
  11- 20 F10.5  ---           PxxPyy  variance anisotropy ratio Pxx/Pyy
--------------------------------------------------------------------------------
Note (1): These calculations were all made at 1 AU and frequency of 0.01 Hz.
--------------------------------------------------------------------------------
   0.05000   0.24140
   1.88469   0.65728
   3.71939   0.84470
   5.55408   0.94600
   7.38877   1.01254
   9.22347   1.06082
  11.05816   1.09844
  12.89286   1.12906
  14.72755   1.15476
  16.56224   1.17652
  18.39694   1.19380
  20.23163   1.21092
  22.06632   1.22486
  23.90102   1.23695
  25.73571   1.24795
  27.57041   1.25667
  29.40510   1.26508
  31.23979   1.27302
  33.07449   1.28093
  34.90918   1.28573
  36.74387   1.29013
  38.57857   1.29463
  40.41326   1.29951
  42.24796   1.30175
  44.08265   1.30459
  45.91734   1.30620
  47.75204   1.30893
  49.58673   1.30921
  51.42142   1.31241
  53.25612   1.31244
  55.09081   1.31228
  56.92551   1.31451
  58.76020   1.31265
  60.59489   1.30924
  62.42959   1.30861
  64.26428   1.31221
  66.09898   1.30599
  67.93367   1.30612
  69.76836   1.30681
  71.60306   1.30949
  73.43775   1.30690
  75.27245   1.29848
  77.10714   1.30154
  78.94183   1.30197
  80.77653   1.29249
  82.61121   1.29926
  84.44591   1.30683


